Constraining black hole feedback in galaxy clusters from X-ray power spectra

Jets launched by the supermassive black holes in the centers of cool-core clusters are the most likely heat source to solve the cooling flow problem. One way for this heating to occur is through generation of a turbulent cascade by jet-inflated bubbles. Measurements of the X-ray intensity power spectra show evidence of this cascade in different regions of the cluster, constraining the role of driving mechanisms. We analyze feedback simulations of the Perseus cluster to constrain the effect of the jet activity on the intensity fluctuations and kinematics of the cluster atmosphere. We find that, within the inner 60 kiloparsecs, the power spectra of the predicted surface brightness fluctuations are broadly consistent with those measured by Chandra and that even a single episode of jet activity can generate a long-lasting imprint on the intensity fluctuations in the innermost region of the cluster. AGN-driven motions within the same region approach the values reported by Hitomi during and right after the AGN episode. However, the line-of-sight velocity dispersion excited by the jet in simulations underpredicts the Hitomi measurement. This indicates that driving a volume-filling sustained level of turbulence requires several episodes of jet activity, and/or additional processes drive turbulence outside the 60-kpc sphere. This also suggests that sharp edges of the bubbles in the innermost region of the cluster contribute substantially to the intensity of fluctuations, consistent with the Perseus observations in the inner 30-kpc region. We discuss new diagnostics to decompose annular power spectra to constrain past episodes of jet activity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
